Non-uniqueness of Solutions to the Conformal Formulation

It is well-known that solutions to the conformal formulation of the Einstein constraint equations are unique in the cases of constant mean curvature (CMC) and near constant mean curvature (near-CMC). However, the new far-from-constant mean curvature (far-from-CMC) existence results due to Holst, Nagy, and Tsogtgerel in 2008, to Maxwell in 2009, and to Dahl, Gicquaud and Humbert in 2010, are based on degree theory rather than on the (uniqueness-providing) contraction arguments that had been used for all non-CMC existence results prior to 2008. In fact, Maxwell demonstrated in 2011 that solutions are non-unique in the far-from-CMC case for certain types of low-regularity mean curvature. In this article, we investigate uniqueness properties of solutions to the Einstein constraint equations on closed manifolds using tools from bifurcation theory. For positive, constant scalar curvature and constant mean curvature, we first demonstrate existence of a critical energy density for the Hamiltonian constraint with unscaled matter sources. We then show that for this choice of energy density, the linearization of the elliptic system develops a one-dimensional kernel in both the CMC and non-CMC (near and far) cases. Using Liapunov-Schmidt reduction and standard tools from nonlinear analysis, we demonstrate that solutions to the conformal formulation with unscaled data are non-unique by determining an explicit solution curve, and by analyzing its behavior in the neighborhood of a particular solution.

==> abs-arxiv.txt <==
It is well-known that solutions to the conformal formulation of the 
Einstein constraint equations are unique in the cases of
constant mean curvature (CMC) and near constant mean curvature (near-CMC).
However, the new far-from-constant mean curvature (far-from-CMC) 
existence results due to Holst, Nagy, and Tsogtgerel in 2008, 
to Maxwell in 2009, and to Dahl, Gicquaud and Humbert in 2010, 
are based on degree theory rather than on the (uniqueness-providing)
contraction arguments that had been used for all non-CMC existence 
results prior to 2008.
In fact, Maxwell demonstrated in 2011 that solutions are 
non-unique in the far-from-CMC case for certain types of low-regularity
mean curvature.
In this article, we investigate uniqueness properties of solutions to the 
Einstein constraint equations on closed manifolds using tools from 
bifurcation theory.
For positive, constant scalar curvature and constant mean curvature, 
we first demonstrate existence of a critical energy density for the 
Hamiltonian constraint with unscaled matter sources.
We then show that for this choice of energy density, the linearization of the 
elliptic system develops a one-dimensional kernel in both the CMC and 
non-CMC (near and far) cases.
Using Liapunov-Schmidt reduction and standard tools from nonlinear analysis,
we demonstrate that solutions to the conformal formulation with unscaled 
data are non-unique by determining an explicit solution curve, and by
analyzing its behavior in the neighborhood of a particular solution.  

